Fingerprint of a Traffic Scene: an Approach for a Generic and Independent Scene Assessment

A major challenge in the safety assessment of automated vehicles is to ensure that risk for all traffic participants is as low as possible. A concept that is becoming increasingly popular for testing in automated driving is scenario-based testing. It is founded on the assumption that most time on the road can be seen as uncritical and in mainly critical situations contribute to the safety case. Metrics describing the criticality are necessary to automatically identify the critical situations and scenarios from measurement data. However, established metrics lack universality or a concept for metric combination. In this work, we present a multidimensional evaluation model that, based on conventional metrics, can evaluate scenes independently of the scene type. Furthermore, we present two new, further enhanced evaluation approaches, which can additionally serve as universal metrics. The metrics we introduce are then evaluated and discussed using real data from a motion dataset.

==> figures/quality_matrix_3rded.tikz <==
\tikzsetnextfilename{quality_matrix_3rded}
\begin{tikzpicture}[
	line/.style={fill=black,  minimum height=282pt, minimum width=0.5pt, outer sep=0, inner sep=0, rectangle},
	lineh/.style={fill=black,  minimum width=#1pt, minimum height=0.5pt, outer sep=0, inner sep=0, rectangle}
	]
	
	%colums
	

	
	
	\tikzstyle{box}=[draw,rounded corners, minimum height=44pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, fill=orange!22, anchor=north]
	\node[box, align=center, anchor=west] at (0,0) (SMQ){Simulation \\ Environment \\ Quality };
	
	\tikzstyle{box}=[draw,rounded corners, minimum height=44pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, fill=cyan!22, anchor=north]
	\node[box, align=center, anchor=west] at ($(SMQ.east) + (down:0pt) + (right:5pt)$)  (SUTQ){SUT Quality};
	
	\tikzstyle{box}=[draw,rounded corners, minimum height=44pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, fill=purple!22, anchor=north]
	\node[box, align=center, anchor=west] at ($(SUTQ.east) + (down:0pt) + (right:5pt)$)  (ScenQ){Scenario \\ Quality };

	
	%rows
	\tikzstyle{box}=[draw, rounded corners, minimum height=12pt, minimum width=65pt, semithick, inner sep=5pt, outer sep=0pt, fill=black!8, rotate=90]
	\node[box, align=center, anchor=north] at (-0.84,-2.1)  (NaS){Nanoscopic};
	

	\tikzstyle{box}=[draw, rounded corners, minimum height=16pt, minimum width=65pt, semithick, inner sep=5pt, outer sep=0pt, fill=black!23, rotate=90]
	\node[box, align=center, anchor=east] at ($(NaS.west) + (down:5pt) + (right:0pt)$) (MiS){Microscopic};
	
	\tikzstyle{box}=[draw, rounded corners, minimum height=16pt, minimum width=65pt, semithick, inner sep=5pt, outer sep=0pt, fill=black!38, rotate=90]
	\node[box, align=center, anchor=east] at ($(MiS.west) + (down:5pt) + (right:0pt)$) (MaS){Macroscopic};
	%\node[line] at ($(SMQ.west) + (down:115pt) + (left:4pt)$) (linesim)  {};


	
	
	% simulation model quality
	\tikzstyle{box}=[draw, rounded corners, minimum height=65pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, anchor=north, fill=black!8]
	\node[box] at ($(SMQ.south) + (down:5pt) + (left:0pt)$) (SMQnano){};
	\node[anchor=north, text width=95pt, align=center] at ($(SMQnano.north) + (down:0pt) + (right:0pt)$) (text){Simulation\\ quality of\\ atomic\\ simulation\\ model};

	
	\tikzstyle{box}=[draw, rounded corners, minimum height=65pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, anchor=north, fill=black!23]
	\node[box] at ($(SMQ.south) + (down:75pt) + (left:0pt)$) (SMQmicro){};
	\node[anchor=north, text width=95pt, align=center] at ($(SMQmicro.north) + (down:5pt) + (right:0pt)$) (text){Simulation\\ quality of\\ coupling\\ mechanism};

	
	\tikzstyle{box}=[draw, rounded corners, minimum height=65pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, anchor=north, fill=black!38]
	\node[box] at ($(SMQ.south) + (down:145pt) + (left:0pt)$) (SMQmacro){};
	\node[anchor=north, text width=95pt, align=center] at ($(SMQmacro.north) + (down:5pt) + (right:0pt)$) (text){Simulation\\ quality of\\ coupled\\ system};



	% SUT quality
	\tikzstyle{box}=[draw, rounded corners, minimum height=65pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, anchor=north, fill=black!8]
	\node[box] at ($(SUTQ.south) + (down:5pt) + (left:0pt)$) (SUTQnano){};
	\node[anchor=north, text width=95pt, align=center] at ($(SUTQnano.north) + (down:15pt) + (right:0pt)$) (text){SUT quality\\  of single\\ time step};
	
	\tikzstyle{box}=[draw, rounded corners, minimum height=65pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, anchor=north, fill=black!23]
	\node[box] at ($(SUTQ.south) + (down:75pt) + (left:0pt)$) (SUTQmicro){};
	\node[anchor=north, text width=95pt, align=center] at ($(SUTQmicro.north) + (down:15pt) + (right:0pt)$) (text){SUT quality\\  of time\\ interval};

	
	\tikzstyle{box}=[draw, rounded corners, minimum height=65pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, anchor=north, fill=black!38]
	\node[box] at ($(SUTQ.south) + (down:145pt) + (left:0pt)$) (SUTQmacro){};
	\node[anchor=north, text width=95pt, align=center] at ($(SUTQmacro.north) + (down:5pt) + (right:0pt)$) (text){SUT quality\\ of set\\ of time\\ intervals};



	% scenario quality
	\tikzstyle{box}=[draw, rounded corners, minimum height=65pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, anchor=north, fill=black!8]
	\node[box] at ($(ScenQ.south) + (down:5pt) + (left:0pt)$) (ScenQnano){};
	\node[anchor=north, text width=95pt, align=center] at ($(ScenQnano.north) + (down:5pt) + (right:0pt)$) (text){Scenario\\ quality of\\ scenario\\ segment};

	
	\tikzstyle{box}=[draw, rounded corners, minimum height=65pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, anchor=north, fill=black!23]
	\node[box] at ($(ScenQ.south) + (down:75pt) + (left:0pt)$) (ScenQmicro){};
	\node[anchor=north, text width=95pt, align=center] at ($(ScenQmicro.north) + (down:5pt) + (right:0pt)$) (text){Scenario\\ quality of\\ single\\ scenario};

	
	\tikzstyle{box}=[draw, rounded corners, minimum height=65pt, minimum width=60pt, semithick, inner sep=5pt, outer sep=0pt, anchor=north, fill=black!38]
	\node[box] at ($(ScenQ.south) + (down:145pt) + (left:0pt)$) (ScenQmacro){};
	\node[anchor=north, text width=95pt, align=center] at ($(ScenQmacro.north) + (down:5pt) + (right:0pt)$) (text){Scenario\\ quality of\\ set of\\ scenarios};

\end{tikzpicture}
